The brightest galaxies at Cosmic Dawn

Recent JWST observations suggest an excess of $z\gtrsim10$ galaxy candidates above most theoretical models. Here, we explore how the interplay between halo formation timescales, star formation efficiency and dust attenuation affects the properties and number densities of galaxies we can detect in the early universe. We calculate the theoretical upper limit on the UV luminosity function, assuming star formation is 100% efficient and all gas in halos is converted into stars, and that galaxies are at the peak age for UV emission (~10 Myr). This upper limit is ~4 orders of magnitude greater than current observations, implying these are fully consistent with star formation in $\Lambda$CDM cosmology. In a more realistic model, we use the distribution of halo formation timescales derived from extended Press-Schechter theory as a proxy for star formation rate (SFR). We predict that the galaxies observed so far at $z\gtrsim10$ are dominated by those with the fastest formation timescales, and thus most extreme SFRs and young ages. These galaxies can be upscattered by ~1.5 mag compared to the median UV magnitude vs halo mass relation. This likely introduces a selection effect at high redshift whereby only the youngest ($\lesssim$10 Myr), most highly star forming galaxies (specific SFR$\gtrsim$30 Gyr$^{-1}$) have been detected so far. Furthermore, our modelling suggests that redshift evolution at the bright end of the UV luminosity function is substantially affected by the build-up of dust attenuation. We predict that deeper JWST observations (reaching m~30) will reveal more typical galaxies with relatively older ages (~100 Myr) and less extreme specific SFRs (~10 Gyr$^{-1}$ for a $M_\mathrm{UV}$ ~ -20 galaxy at z~10).

==> letter.txt <==
Dear Referee,

Please find below our response to your comments on our submission 'The brightest galaxies at Cosmic Dawn' to MNRAS.

We would like to thank you for your constructive comments which have improved the paper. Given your comments, and some discussions with our colleagues we now provide an updated version, with edits marked up in the PDF (new text in green bold, removed text in grey strike-through).

Below we detail our responses to your specific comments. In the following, our comments are indented.

Yours faithfully,

Charlotte Mason


------


Moderate Comments:

1) The authors have put a lot of emphasis on the upper limit of the luminosity functions derived by assuming 100% SFE, arguing that "these are fully consistent with star formation in ΛCDM cosmology”.  However, it is not clear how useful this result is, given that we already know the SFE is much lower. I suggest the authors provide a stronger explanation for why this is not a “trivial result”, or deemphasize it in the abstract and conclusions.

    We fully agree with the reviewer that it is unlikely that the SFE is 100% based on lower redshift observations, but we felt useful to present such extreme case to provide a reference point for further discussion of more realistic modeling. The motivation for this paper is that early JWST results likely seem to require us to assess our assumptions about the SFE, or other aspects of galaxy formation, which we are exploring here and has been the topic of several subsequent theoretical papers on this topic (see e.g. Boylan-Kolchin 2022, Mirocha & Furlanetto 2022). Our goal in using the 100% SFE was to build intuition, and we discuss in Section 3.2 that 100% star formation is very unlikely. To address the concerns raised, we have added text to the abstract and conclusion stating that this limit is to build intuition. We have also done a minor reordering to the beginnings of Sections 3.1 and 3.2 to emphasise that this limit also includes assuming very young ages, which is relevant to the remaining results of the paper.

2) Eq. (1) is a bit confusing to interpret. For example, if t_i and t_i+1 are very close to each other, you can get arbitrarily high star formation rates. Could the authors explain in more detail the physical meaning of these equations? It is also not clear to me what is the purpose of this 2^i factor that come along with the halo mass.

    We agree some detail was missing here, which is described in the earlier paper Mason+15. We have added more description in the text and we have reordered the methods section (as suggested below). Briefly, these timesteps are the halo mass doubling times as a function of mass and redshift (so each time step will be different), which we had not made clear in the submitted text. The 2^i factor accounts for the fact that the halo doubles in mass in each timestep. We refer the referee and readers to Figure 2 in Mason+15 for a visualisation of this.

3) Along similar lines, I think the methods section could use some restructuring to make it clearer. For instance, the halo formation time scales discussion could be moved to the beginning as it is the starting point in the calculation of SFRs. And then the authors can more clearly describe how they used the formation time scales to calculate SFRs, particularly how do the time scales relate to the assumed values of t_i and t_i+1 in Eq. (1).

    We agree this is a more logical restructuring. We have reordered the methods as suggested so that the discussion of formation timescales comes before the SFR calculation. The timescales are t_i+1 - t_i.

4) I think the authors do not sufficiently put their results in the context of the existing literature of theoretical works at high-z.  Particularly, the high redshift luminosity functions have been predicted by several works based on cosmological simulations as well as semi-analytic models.

    We have added more comparison to existing literature in the introduction and Section 2.

Minor Comments:

5) “This is because in our model galaxies have lower masses but younger ages at fixed Muv, and thus the star formation efficiency is lower at fixed Muv with increasing redshift.” Could the authors clarify this statement? More specifically, even if the SFE is constant or decreasing with increasing z, galaxies could have lower masses and younger ages for higher z, correct?

    To answer the referee's specific question: in our 'realistic' model (Section 3.2) age depends only on the halo mass accretion rate, not star formation efficiency, so we predict galaxies to be younger at high z because of the more rapid accretion of dark matter. So the result of young ages at high z is independent of the star formation efficiency and a generic prediction of models with star formation rates ~ halo mass accretion rates.

    Younger ages at fixed halo mass at high z means that galaxies at fixed halo mass will be brighter in the UV at higher redshift (i.e. they have more young stars). Therefore, at fixed Muv we are probing lower mass halos at higher z. This will hold if the SFE increases at fixed halo mass with increasing redshift or is constant.

    We have clarified this statement in the text.

6) “Clearly, an approved understanding of dust attenuation is crucial for interpreting high redshift galaxy observations.”., “improved” instead of “approved”?

    Fixed


==> letter2.txt <==

Comments:
-------------------
Equation 3:

I am glad the authors clarified about the time scale. However,  I am still a little confused about the notation. In particular, if I take equation 3 and the definition of Mh at face value, I can evaluate it for

Mh (t = t_i) = 2^i x Mh (t = t_0)

where t_0 is some initial time step from which the star formation history is tracked. Then I basically get

SFR (t_i,t_i+1) = f_b x Mh (t = t_0) x \epsilon( Mh(t = t_0) )  / (t_i - t_i-1).

The above would mean that SFR (t_i,t_i+1) only depends on (t_i - t_i-1), because every other term is constant as they are measured at t = t_0. In other words, there is no explicit dependance of the SFR on Mh (t = t_i) or  Mh (t = t_i+1)  which is the halo mass at the current time step, which is not what I'd expect.

Therefore, I suspect that either there is an error in the notation, or am I missing something?

  We thank the referee for bringing this unclear notation to our attention. The time steps t_i are lookback time, so t_0 is the time of observation of a halo with mass Mh, t_1 is the time when the halo had mass Mh/2, t_2 the halo has mass Mh/4 etc and thus SFR does strongly depend on halo mass. We have clarified this in the text and moved up the referal to Fig 2. in Mason, Trenti & Treu 2015 which clearly illustrates these step-function star formation histories.

--------------------

Page 2: right column: Lines 31-39

Note that the term "semi-analytical" is used to also refer to methods involving merger trees from dark matter only simulations, in addition to the Press Schechter based methods. So I would group those DM only simulation references along with the works of "semi-empirical" models. And then refer mainly to "hydrodynamical" simulations when talking about "volume limited". This is because DM only simulation boxes have started getting pretty big in recent years. So the "volume limited" argument is mainly relevant for hydro simulations. Although I do agree that even the > Gpc scale DM boxes will not produce a ton of observable z >~ 13 galaxies.

Overall, I suggest slightly modifying the text here to accommodate the above.

    This paragraph has been adjusted accordingly.

---------------------

Page 3: left column: Line 31

"as defined in Equations 6 and 7"

Do you mean "as defined in Equations 1 and 2"

    It should be Equations 1 and 2. In my version of the PDF these numbers show up correctly which is a bit strange... I will double-check there is no error in the proofs.
